DSME-LoRa: Seamless Long Range Communication Between Arbitrary Nodes in the Constrained IoT

Long range radio communication is preferred in many IoT deployments as it avoids the complexity of multi-hop wireless networks. LoRa is a popular, energy-efficient wireless modulation but its networking substrate LoRaWAN introduces severe limitations to its users. In this paper, we present and thoroughly analyze DSME-LoRa, a system design of LoRa with IEEE 802.15.4 DSME as a MAC layer. DSME-LoRa offers the advantage of seamless client-to-client communication beyond the pure gateway-centric transmission of LoRaWAN. We evaluate its feasibility via a full-stack implementation on the popular RIOT operating system, assess its steady-state packet flows in an analytical stochastic Markov model, and quantify its scalability in massive communication scenarios using large scale network simulations. Our findings indicate that DSME-LoRa is indeed a powerful approach that opens LoRa to standard network layers and outperforms LoRaWAN in many dimensions.

==> figures/poly.csv <==
time                        real                        poly
1.000000000000000021e-02	9.999496700000000127e-01	1.000044787600000040e+00
2.000000000000000042e-02	9.997973100000000501e-01	9.999782816000000185e-01
2.999999999999999889e-02	9.995408999999999544e-01	9.997991355999999996e-01
4.000000000000000083e-02	9.991783400000000537e-01	9.995059455999999454e-01
5.000000000000000278e-02	9.987075399999999492e-01	9.990972500000000478e-01
5.999999999999999778e-02	9.981263500000000510e-01	9.985715295999999519e-01
7.000000000000000666e-02	9.974326100000000528e-01	9.979272075999999769e-01
8.000000000000000167e-02	9.966241000000000128e-01	9.971626496000000062e-01
8.999999999999999667e-02	9.956985999999999892e-01	9.962761636000000420e-01
1.000000000000000056e-01	9.946538299999999611e-01	9.952659999999999840e-01
1.100000000000000006e-01	9.934874799999999784e-01	9.941303515999999618e-01
1.199999999999999956e-01	9.921972300000000411e-01	9.928673536000000022e-01
1.300000000000000044e-01	9.907806900000000194e-01	9.914750836000000289e-01
1.400000000000000133e-01	9.892354700000000056e-01	9.899515615999999740e-01
1.499999999999999944e-01	9.875591099999999622e-01	9.882947499999999996e-01
1.600000000000000033e-01	9.857491299999999734e-01	9.865025536000000539e-01
1.700000000000000122e-01	9.838030300000000228e-01	9.845728195999999821e-01
1.799999999999999933e-01	9.817182399999999642e-01	9.825033375999999707e-01
1.900000000000000022e-01	9.794921699999999953e-01	9.802918395999999923e-01
2.000000000000000111e-01	9.771222099999999910e-01	9.779360000000000275e-01
2.099999999999999922e-01	9.746056699999999795e-01	9.754334355999999540e-01
2.200000000000000011e-01	9.719398500000000496e-01	9.727817055999999907e-01
2.300000000000000100e-01	9.691220099999999782e-01	9.699783116000000316e-01
2.399999999999999911e-01	9.661493500000000179e-01	9.670206975999999788e-01
2.500000000000000000e-01	9.630190600000000378e-01	9.639062499999999645e-01
2.600000000000000089e-01	9.597282599999999997e-01	9.606322976000000180e-01
2.700000000000000178e-01	9.562740499999999866e-01	9.571961115999999548e-01
2.800000000000000266e-01	9.526534599999999520e-01	9.535949055999999313e-01
2.899999999999999800e-01	9.488635199999999603e-01	9.498258356000000013e-01
2.999999999999999889e-01	9.449011699999999569e-01	9.458860000000000046e-01
3.099999999999999978e-01	9.407633300000000087e-01	9.417724396000000109e-01
3.200000000000000067e-01	9.364468799999999815e-01	9.374821375999999873e-01
3.300000000000000155e-01	9.319486500000000451e-01	9.330120196000000199e-01
3.400000000000000244e-01	9.272654099999999566e-01	9.283589535999999809e-01
3.499999999999999778e-01	9.223939100000000391e-01	9.235197499999999726e-01
3.599999999999999867e-01	9.173308300000000415e-01	9.184911615999999945e-01
3.699999999999999956e-01	9.120728099999999561e-01	9.132698835999999432e-01
3.800000000000000044e-01	9.066164500000000182e-01	9.078525535999999452e-01
3.900000000000000133e-01	9.009582800000000002e-01	9.022357516000000244e-01
4.000000000000000222e-01	8.950948199999999577e-01	8.964159999999999906e-01
4.099999999999999756e-01	8.890224899999999986e-01	8.903897635999999949e-01
4.199999999999999845e-01	8.827376999999999585e-01	8.841534495999999743e-01
4.299999999999999933e-01	8.762367899999999876e-01	8.777034075999999851e-01
4.400000000000000022e-01	8.695160400000000456e-01	8.710359295999999807e-01
4.500000000000000111e-01	8.625717000000000523e-01	8.641472500000000334e-01
4.600000000000000200e-01	8.553999500000000200e-01	8.570335456000000018e-01
4.699999999999999734e-01	8.479969200000000429e-01	8.496909355999999747e-01
4.799999999999999822e-01	8.403586899999999638e-01	8.421154816000000487e-01
4.899999999999999911e-01	8.324812700000000509e-01	8.343031875999999958e-01
5.000000000000000000e-01	8.243606399999999779e-01	8.262499999999999289e-01
5.100000000000000089e-01	8.159926899999999650e-01	8.179518075999999693e-01
5.200000000000000178e-01	8.073732700000000317e-01	8.094044416000000242e-01
5.300000000000000266e-01	7.984981899999999966e-01	8.006036756000000087e-01
5.400000000000000355e-01	7.893631599999999526e-01	7.915452255999999576e-01
5.500000000000000444e-01	7.799638599999999533e-01	7.822247499999999132e-01
5.600000000000000533e-01	7.702959000000000334e-01	7.726378495999999263e-01
5.699999999999999512e-01	7.603548300000000371e-01	7.627800676000000557e-01
5.799999999999999600e-01	7.501361399999999513e-01	7.526468896000000353e-01
5.899999999999999689e-01	7.396352499999999663e-01	7.422337436000000510e-01
5.999999999999999778e-01	7.288475199999999710e-01	7.315359999999999641e-01
6.099999999999999867e-01	7.177682499999999965e-01	7.205489715999999767e-01
6.199999999999999956e-01	7.063926600000000056e-01	7.092679135999999662e-01
6.300000000000000044e-01	6.947159099999999921e-01	6.976880235999999291e-01
6.400000000000000133e-01	6.827331199999999711e-01	6.858044415999999810e-01
6.500000000000000222e-01	6.704392900000000211e-01	6.736122499999999125e-01
6.600000000000000311e-01	6.578293899999999583e-01	6.611064735999998554e-01
6.700000000000000400e-01	6.448983200000000249e-01	6.482820795999999497e-01
6.800000000000000488e-01	6.316408700000000209e-01	6.351339775999998993e-01
6.899999999999999467e-01	6.180518200000000295e-01	6.216570196000000825e-01
6.999999999999999556e-01	6.041258099999999853e-01	6.078460000000001084e-01
7.099999999999999645e-01	5.898574699999999948e-01	5.936956555999999274e-01
7.199999999999999734e-01	5.752412999999999554e-01	5.792006656000000531e-01
7.299999999999999822e-01	5.602717600000000076e-01	5.643556516000000078e-01
7.399999999999999911e-01	5.449432300000000007e-01	5.491551776000000995e-01
7.500000000000000000e-01	5.292499999999999982e-01	5.335937500000000888e-01
7.600000000000000089e-01	5.131862900000000449e-01	5.176658175999999667e-01
7.700000000000000178e-01	4.967462400000000056e-01	5.013657715999999542e-01
7.800000000000000266e-01	4.799239000000000144e-01	4.846879455999999475e-01
7.900000000000000355e-01	4.627132500000000204e-01	4.676266155999999619e-01
8.000000000000000444e-01	4.451081900000000147e-01	4.501759999999999096e-01
8.100000000000000533e-01	4.271025199999999855e-01	4.323302595999998221e-01
8.199999999999999512e-01	4.086899700000000135e-01	4.140834976000000722e-01
8.299999999999999600e-01	3.898641899999999993e-01	3.954297596000000414e-01
8.399999999999999689e-01	3.706187200000000126e-01	3.763630336000000076e-01
8.499999999999999778e-01	3.509470299999999932e-01	3.568772500000000347e-01
8.599999999999999867e-01	3.308424999999999838e-01	3.369662816000001948e-01
8.699999999999999956e-01	3.102984100000000245e-01	3.166239436000001239e-01
8.800000000000000044e-01	2.893079599999999751e-01	2.958439936000000214e-01
8.900000000000000133e-01	2.678642600000000207e-01	2.746201315999999837e-01
9.000000000000000222e-01	2.459603099999999876e-01	2.529460000000000042e-01
9.100000000000000311e-01	2.235890299999999942e-01	2.308151835999998625e-01
9.200000000000000400e-01	2.007432299999999947e-01	2.082212095999999013e-01
9.300000000000000488e-01	1.774156400000000133e-01	1.851575475999998055e-01
9.399999999999999467e-01	1.535988899999999879e-01	1.616176096000000451e-01
9.499999999999999556e-01	1.292854800000000082e-01	1.375947499999999879e-01
9.599999999999999645e-01	1.044678599999999957e-01	1.130822656000001203e-01
9.699999999999999734e-01	7.913833000000000673e-02	8.807339560000004841e-02
9.799999999999999822e-01	5.328912000000000232e-02	6.256132160000005271e-02
9.899999999999999911e-01	2.691351999999999980e-02	3.653916759999997765e-02

